Coarse-To-Fine And Cross-Lingual ASR Transfer

End-to-end neural automatic speech recognition systems achieved recently state-of-the-art results, but they require large datasets and extensive computing resources. Transfer learning has been proposed to overcome these difficulties even across languages, e.g., German ASR trained from an English model. We experiment with much less related languages, reusing an English model for Czech ASR. To simplify the transfer, we propose to use an intermediate alphabet, Czech without accents, and document that it is a highly effective strategy. The technique is also useful on Czech data alone, in the style of coarse-to-fine training. We achieve substantial eductions in training time as well as word error rate (WER).

==> ITAT_ Coarse-to-fine/figure.tikz <==
% This file was created by tikzplotlib v0.8.7.
\begin{tikzpicture}
\small
\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\definecolor{color4}{rgb}{0,0,0}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.9, draw opacity=1, text opacity=1, draw=white!90.0!black,font=\fontsize{8}{9}\selectfont},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={Steps},
xmin=-1000, xmax=95700,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={Word error rate (\%)},
ymin=15.0, ymax=30,
ytick style={color=black}
]

\addplot [very thick, color0]
table {%
0 100
500 99.75
1000 89.44
1500 82.32
2000 71.19
2500 59.21
3000 54.01
3500 49
4000 43.3
4500 40.1
5000 38.88
5500 36.78
6000 35.77
6500 33.42
7000 33.18
7500 31.85
8000 30.84
8500 30.43
9000 29.19
9500 29.16
10000 29.23
10500 29.32
11000 28.42
11500 27.65
12000 28.71
12500 27.26
13000 26.68
13500 26.41
14000 27.65
14500 27.12
15000 25.93
15500 26.29
16000 26.36
16500 26.06
17000 24.71
17500 25.15
18000 25.22
18500 24.43
19000 24.64
19500 25.49
20000 25.05
20500 25.16
21000 24.46
21500 24.99
22000 23.39
22500 24.64
23000 24.04
23500 23.84
24000 23.2
24500 24.42
25000 23.16
25500 24.33
26000 23.38
26500 23.33
27000 23.22
27500 23.96
28000 23.33
28500 23.45
29000 23.32
29500 23.01
30000 23.4
30500 24.24
31000 22.99
31500 23.26
32000 22.56
32500 22.34
33000 23.19
33500 22.4
34000 23.26
34500 22.35
35000 22.16
35500 22.87
36000 22.11
36500 22.59
37000 23.01
37500 21.84
38000 23.82
38500 23.27
39000 21.75
39500 22.04
40000 21.69
40500 22.02
41000 22.5
41500 22.39
42000 22.7
42500 22.6
43000 22.28
43500 21.57
44000 22.15
44500 21.38
45000 21.64
45500 21.65
46000 21.39
46500 21.62
47000 21.14
47500 21.87
48000 21.43
48500 21.84
49000 21.27
49500 21.41
50000 22.04
50500 21.78
51000 22.69
51500 21.25
52000 21.59
52500 21.3
53000 21.48
53500 21.71
54000 21.41
54500 21.17
55000 21.51
55500 22.26
56000 20.97
56500 21.55
57000 22
57500 21.44
58000 20.99
58500 21.26
59000 21.02
59500 21.42
60000 21.1
60500 20.8
61000 21
61500 21.37
62000 21.02
62500 20.59
63000 21.43
63500 20.9
64000 21.06
64500 20.21
65000 21.44
65500 21.06
66000 20.76
66500 21.07
67000 20.9
67500 21.19
68000 20.96
68500 20.62
69000 20.73
69500 20.75
70000 21.4
70500 20.64
71000 21.81
71500 20.94
72000 20.77
72500 21.23
73000 21.22
73500 20.85
74000 20.87
74500 21.15
75000 21.1
75500 21
76000 20.24
76500 20.86
77000 21.02
77500 20.91
78000 21.24
78500 20.51
79000 21.02
79500 20.43
80000 20.38
80500 20.53
81000 20.48
81500 20.61
82000 20.38
82500 20.6
83000 20.81
83500 21.38
84000 20.72
84500 20.32
85000 20.99
85500 20.45
86000 20.08
86500 20.81
87000 20.08
87500 20.85
88000 20.75
88500 21.01
89000 20.43
89500 20.89
90000 20.15
90500 20.1
91000 20.26
91500 20.09
92000 19.81
92500 20.69
93000 20.79
93500 19.61
94000 20.19
};
\addlegendentry{Czech (baseline)}

\addplot [very thick, dashdotted, color1]
table {%
0 100
500 98.5
1000 97.71
1500 97.85
2000 97.33
2500 98.7
3000 41.88
3500 34.69
4000 36.12
4500 33.61
5000 30.06
5500 28.11
6000 27.55
6500 25.92
7000 25.31
7500 24.5
8000 24.31
8500 23.53
9000 23.13
9500 23.93
10000 23.81
10500 22.82
11000 22.79
11500 23.41
12000 23.15
12500 23.24
13000 22.42
13500 22.62
14000 23.23
14500 23.64
15000 22.04
15500 22.3
16000 22.66
16500 22.21
17000 22.95
17500 21.43
18000 21.73
18500 21.74
19000 22.21
19500 22.07
20000 22.38
20500 22.2
21000 21.98
21500 22.28
22000 22.24
22500 22.44
23000 20.92
23500 22.12
24000 22.42
24500 21.26
25000 21.13
25500 22.52
26000 20.75
26500 21.39
27000 21.63
27500 21.81
28000 21.92
28500 21.6
29000 21.05
29500 20.87
30000 21.24
30500 20.96
31000 21
31500 21.41
32000 21.38
32500 21.36
33000 21.09
33500 21.03
34000 20.9
34500 20.72
35000 22.06
35500 20.2
36000 22.24
36500 21.21
37000 21.43
37500 20.93
38000 21.41
38500 21.44
39000 20.96
39500 20.85
40000 20.63
40500 20.8
41000 20.79
41500 20.55
42000 20.6
42500 21.31
43000 20.61
43500 20.46
44000 21.03
44500 21.09
45000 20.71
45500 20.59
46000 20.28
46500 21.13
47000 20.53
47500 21.06
48000 20.92
48500 21.42
49000 20.58
49500 21.12
50000 20.57
50500 20.14
51000 20.49
51500 20.63
52000 20.29
52500 19.99
53000 20.23
53500 20.62
54000 20.74
54500 20.67
55000 20.5
55500 20.49
56000 20.54
56500 20.41
57000 20.18
57500 20.89
58000 20.24
58500 20.21
59000 20.71
59500 20.26
60000 20.98
60500 20.61
61000 19.96
61500 20.27
62000 19.78
62500 20.56
63000 20.16
63500 20.42
64000 19.65
64500 20.19
65000 19.77
65500 20.49
66000 20.34
66500 19.72
67000 19.95
67500 21.03
68000 20.21
68500 20.14
69000 19.86
69500 19.81
70000 20.08
70500 20.43
71000 20.21
71500 19.78
72000 20.81
72500 20.23
73000 19.75
73500 19.74
74000 20.52
74500 20.53
75000 20.43
75500 20.12
76000 19.97
76500 20.13
77000 19.66
77500 19.43
78000 19.73
78500 19.59
79000 19.35
79500 19.72
80000 19.59
80500 19.33
81000 19.22
81500 19.44
82000 19.92
82500 19.57
83000 19.6
83500 19.8
84000 19.79
84500 18.98
85000 19.8
85500 18.71
86000 20.23
86500 19.04
87000 19.12
87500 19.1
88000 18.91
88500 19.71
89000 19.44
89500 19.41
90000 19.32
90500 19.9
91000 19.95
91500 19.53
92000 19.38
92500 19.43
93000 18.61
93500 19.06
94000 19.06
};
\addlegendentry{English $\rightarrow$ Czech}

\addplot [very thick, dashed, color2]
table {%
39000 122.18
39500 23.81
40000 22.13
40500 22.01
41000 22.09
41500 22.58
42000 18.3
42500 18.3
43000 17.84
43500 17.84
44000 18.06
44500 17.89
45000 17.95
45500 17.74
46000 17.85
46500 17.73
47000 17.92
47500 17.68
48000 17.77
48500 17.72
49000 17.73
49500 17.57
50000 17.69
50500 17.79
51000 17.76
51500 17.69
52000 17.51
52500 17.68
53000 17.87
53500 17.18
54000 17.41
54500 17.66
55000 17.75
55500 17.48
56000 17.81
56500 18.01
57000 17.86
57500 17.37
58000 17.72
58500 17.4
59000 17.62
59500 17.47
60000 17.34
60500 17.54
61000 17.58
61500 17.59
62000 17.5
62500 17.65
63000 17.33
63500 17.49
64000 17.44
64500 17.13
65000 17.43
65500 17.22
66000 17.27
66500 17.35
67000 17.19
67500 17.41
68000 17.36
68500 17.23
69000 17.36
69500 17.37
70000 17.54
70500 17.2
71000 17.46
71500 17.25
72000 17.4
72500 17.27
73000 17.54
73500 17.36
74000 17.19
74500 17.47
75000 17.41
75500 17.11
76000 17.13
76500 17.12
77000 17.22
77500 17.3
78000 17.25
78500 16.98
79000 17.06
79500 17.08
80000 17.1
80500 17.07
81000 17.54
81500 17.22
82000 17.25
82500 17.09
83000 17.12
83500 17.13
84000 17.33
84500 17.24
85000 16.98
85500 17.25
86000 17.44
86500 17.41
87000 17.33
87500 17.14
88000 17.02
88500 17.52
89000 17.18
89500 17.04
90000 17.26
90500 17.19
91000 16.99
91500 17.29
92000 17.24
92500 17.05
93000 17.27
93500 17.21
94000 16.88
};
\addlegendentry{English $\rightarrow$ Czech (simplified) $\rightarrow$ Czech}

\addplot [very thick, dotted, color3]
table {%
39000 100
39500 26.36
40000 25.14
40500 24.69
41000 24.59
41500 25.49
42000 17.77
42500 16.99
43000 16.84
43500 16.67
44000 16.26
44500 16.33
45000 16.28
45500 16.22
46000 16.15
46500 16.3
47000 16.37
47500 16.34
48000 16.24
48500 16.12
49000 16.21
49500 16.16
50000 16.06
50500 16.16
51000 16.15
51500 16.34
52000 16.19
52500 16.03
53000 16.24
53500 16.27
54000 16.1
54500 16.03
55000 16.12
55500 16.07
56000 16.11
56500 16.21
57000 16.05
57500 15.96
58000 16.04
58500 16.27
59000 16.14
59500 16.08
60000 16.18
60500 16.28
61000 16.26
61500 16.26
62000 16.25
62500 16.21
63000 16.21
63500 16.3
64000 16.28
64500 15.99
65000 15.92
65500 16.08
66000 16.13
66500 16.13
67000 16.19
67500 16.09
68000 15.97
68500 16.24
69000 16.2
69500 16.26
70000 16.26
70500 16.44
71000 16.17
71500 16.14
72000 16.47
72500 16.28
73000 16.02
73500 16.44
74000 16.23
74500 16.17
75000 16.13
75500 16.23
76000 16.25
76500 16.41
77000 16.32
77500 16.17
78000 16.47
78500 16.08
79000 16.29
79500 16.22
80000 16.4
80500 16.04
81000 16.41
81500 16.29
82000 16.31
82500 16.28
83000 16.3
83500 16.39
84000 16.23
84500 16.19
85000 16.62
85500 16.3
86000 16.04
86500 16.29
87000 16.42
87500 16.42
88000 16.32
88500 16.27
89000 16.15
89500 16.28
90000 16.32
90500 16.2
91000 16.32
91500 16.38
92000 16.37
92500 16.49
93000 16.32
93500 16.33
94000 16.57
};
\addlegendentry{Czech (simplified) $\rightarrow$ Czech}

\addplot [thick, dotted, color3]
table {%
0 100
500 99.95
1000 96.9
1500 81.75
2000 70.98
2500 55.89
3000 49.94
3500 43.37
4000 40.46
4500 37.93
5000 35.59
5500 35.47
6000 33.87
6500 31.47
7000 30.8
7500 29.05
8000 28.86
8500 30.04
9000 28.38
9500 26.33
10000 25.47
10500 26.3
11000 25.44
11500 25.87
12000 27.11
12500 25.13
13000 24.7
13500 25.72
14000 25.29
14500 24.17
15000 24.59
15500 24.92
16000 24.21
16500 23.99
17000 24.06
17500 23.21
18000 24.4
18500 23.63
19000 22.94
19500 23.29
20000 22.94
20500 23.32
21000 22.73
21500 22.34
22000 23.27
22500 23.4
23000 21.75
23500 22.34
24000 21.81
24500 22.51
25000 22.08
25500 22.18
26000 22.38
26500 22.02
27000 21.86
27500 22.2
28000 21.28
28500 21.31
29000 20.85
29500 21.85
30000 21.16
30500 21.86
31000 21.18
31500 21.43
32000 20.83
32500 22.23
33000 21.3
33500 20.39
34000 21.53
34500 21.34
35000 21.2
35500 20.91
36000 20.89
36500 21.03
37000 21.23
37500 20.84
38000 20.67
38500 20.56
};


\addplot [dashed, color2]
table {%
0 103.4
500 46.66
1000 33.06
1500 29.25
2000 26.1
2500 24.99
3000 23.88
3500 22.86
4000 22.11
4500 21.43
5000 21.46
5500 20.98
6000 21
6500 20.58
7000 20.1
7500 19.91
8000 19.86
8500 19.66
9000 19.45
9500 19.3
10000 19.33
10500 19.17
11000 18.76
11500 18.86
12000 18.57
12500 18.59
13000 18.69
13500 18.36
14000 18.64
14500 18.63
15000 18.49
15500 18.53
16000 18.42
16500 18.27
17000 17.96
17500 18.12
18000 18.23
18500 18.17
19000 17.98
19500 18.03
20000 18.18
20500 17.77
21000 18.22
21500 17.83
22000 17.94
22500 18.09
23000 17.77
23500 17.94
24000 17.94
24500 17.79
25000 17.29
25500 17.42
26000 17.69
26500 17.76
27000 17.85
27500 17.7
28000 17.42
28500 17.75
29000 17.44
29500 17.63
30000 17.89
30500 17.66
31000 17.67
31500 17.58
32000 17.65
32500 17.63
33000 17.66
33500 17.47
34000 17.73
34500 17.82
35000 17.58
35500 17.17
36000 17.61
36500 17.98
37000 17.68
37500 17.33
38000 17.47
38500 17.4
39000 122.18
};

\addplot[mark=*,very thick, color3] coordinates {(38500,20.56)} node[pin=-160:{\scriptsize switch to full Czech}]{} ;
\addplot[mark=*,very thick, color2] coordinates {(38500,17.4)} node[pin=-160:{\scriptsize switch to full Czech}]{} ;
%\addplot [line width=0.5mm, color4] coordinates { (38500,16) (38500,22) };
%\addplot [line width=0.5mm, color4] coordinates { (41000,16) (41000,22) };
%\draw (axis cs:38500,16) circle [blue, radius=1];
%\filldraw (38500,16) circle (3pt);
\end{axis}

\end{tikzpicture}


==> figure.tikz <==
% This file was created by tikzplotlib v0.8.7.
\begin{tikzpicture}
\small
\definecolor{color0}{rgb}{0.12156862745098,0.466666666666667,0.705882352941177}
\definecolor{color1}{rgb}{1,0.498039215686275,0.0549019607843137}
\definecolor{color2}{rgb}{0.172549019607843,0.627450980392157,0.172549019607843}
\definecolor{color3}{rgb}{0.83921568627451,0.152941176470588,0.156862745098039}
\definecolor{color4}{rgb}{0,0,0}

\begin{axis}[
legend cell align={left},
legend style={fill opacity=0.9, draw opacity=1, text opacity=1, draw=white!90.0!black,font=\fontsize{8}{9}\selectfont},
tick align=outside,
tick pos=left,
x grid style={white!69.01960784313725!black},
xlabel={Steps},
xmin=-1000, xmax=95700,
xtick style={color=black},
y grid style={white!69.01960784313725!black},
ylabel={Word error rate (\%)},
ymin=15.0, ymax=30,
ytick style={color=black}
]

\addplot [very thick, color0]
table {%
0 100
500 99.75
1000 89.44
1500 82.32
2000 71.19
2500 59.21
3000 54.01
3500 49
4000 43.3
4500 40.1
5000 38.88
5500 36.78
6000 35.77
6500 33.42
7000 33.18
7500 31.85
8000 30.84
8500 30.43
9000 29.19
9500 29.16
10000 29.23
10500 29.32
11000 28.42
11500 27.65
12000 28.71
12500 27.26
13000 26.68
13500 26.41
14000 27.65
14500 27.12
15000 25.93
15500 26.29
16000 26.36
16500 26.06
17000 24.71
17500 25.15
18000 25.22
18500 24.43
19000 24.64
19500 25.49
20000 25.05
20500 25.16
21000 24.46
21500 24.99
22000 23.39
22500 24.64
23000 24.04
23500 23.84
24000 23.2
24500 24.42
25000 23.16
25500 24.33
26000 23.38
26500 23.33
27000 23.22
27500 23.96
28000 23.33
28500 23.45
29000 23.32
29500 23.01
30000 23.4
30500 24.24
31000 22.99
31500 23.26
32000 22.56
32500 22.34
33000 23.19
33500 22.4
34000 23.26
34500 22.35
35000 22.16
35500 22.87
36000 22.11
36500 22.59
37000 23.01
37500 21.84
38000 23.82
38500 23.27
39000 21.75
39500 22.04
40000 21.69
40500 22.02
41000 22.5
41500 22.39
42000 22.7
42500 22.6
43000 22.28
43500 21.57
44000 22.15
44500 21.38
45000 21.64
45500 21.65
46000 21.39
46500 21.62
47000 21.14
47500 21.87
48000 21.43
48500 21.84
49000 21.27
49500 21.41
50000 22.04
50500 21.78
51000 22.69
51500 21.25
52000 21.59
52500 21.3
53000 21.48
53500 21.71
54000 21.41
54500 21.17
55000 21.51
55500 22.26
56000 20.97
56500 21.55
57000 22
57500 21.44
58000 20.99
58500 21.26
59000 21.02
59500 21.42
60000 21.1
60500 20.8
61000 21
61500 21.37
62000 21.02
62500 20.59
63000 21.43
63500 20.9
64000 21.06
64500 20.21
65000 21.44
65500 21.06
66000 20.76
66500 21.07
67000 20.9
67500 21.19
68000 20.96
68500 20.62
69000 20.73
69500 20.75
70000 21.4
70500 20.64
71000 21.81
71500 20.94
72000 20.77
72500 21.23
73000 21.22
73500 20.85
74000 20.87
74500 21.15
75000 21.1
75500 21
76000 20.24
76500 20.86
77000 21.02
77500 20.91
78000 21.24
78500 20.51
79000 21.02
79500 20.43
80000 20.38
80500 20.53
81000 20.48
81500 20.61
82000 20.38
82500 20.6
83000 20.81
83500 21.38
84000 20.72
84500 20.32
85000 20.99
85500 20.45
86000 20.08
86500 20.81
87000 20.08
87500 20.85
88000 20.75
88500 21.01
89000 20.43
89500 20.89
90000 20.15
90500 20.1
91000 20.26
91500 20.09
92000 19.81
92500 20.69
93000 20.79
93500 19.61
94000 20.19
};
\addlegendentry{Czech (baseline)}

\addplot [very thick, dashdotted, color1]
table {%
0 100
500 98.5
1000 97.71
1500 97.85
2000 97.33
2500 98.7
3000 41.88
3500 34.69
4000 36.12
4500 33.61
5000 30.06
5500 28.11
6000 27.55
6500 25.92
7000 25.31
7500 24.5
8000 24.31
8500 23.53
9000 23.13
9500 23.93
10000 23.81
10500 22.82
11000 22.79
11500 23.41
12000 23.15
12500 23.24
13000 22.42
13500 22.62
14000 23.23
14500 23.64
15000 22.04
15500 22.3
16000 22.66
16500 22.21
17000 22.95
17500 21.43
18000 21.73
18500 21.74
19000 22.21
19500 22.07
20000 22.38
20500 22.2
21000 21.98
21500 22.28
22000 22.24
22500 22.44
23000 20.92
23500 22.12
24000 22.42
24500 21.26
25000 21.13
25500 22.52
26000 20.75
26500 21.39
27000 21.63
27500 21.81
28000 21.92
28500 21.6
29000 21.05
29500 20.87
30000 21.24
30500 20.96
31000 21
31500 21.41
32000 21.38
32500 21.36
33000 21.09
33500 21.03
34000 20.9
34500 20.72
35000 22.06
35500 20.2
36000 22.24
36500 21.21
37000 21.43
37500 20.93
38000 21.41
38500 21.44
39000 20.96
39500 20.85
40000 20.63
40500 20.8
41000 20.79
41500 20.55
42000 20.6
42500 21.31
43000 20.61
43500 20.46
44000 21.03
44500 21.09
45000 20.71
45500 20.59
46000 20.28
46500 21.13
47000 20.53
47500 21.06
48000 20.92
48500 21.42
49000 20.58
49500 21.12
50000 20.57
50500 20.14
51000 20.49
51500 20.63
52000 20.29
52500 19.99
53000 20.23
53500 20.62
54000 20.74
54500 20.67
55000 20.5
55500 20.49
56000 20.54
56500 20.41
57000 20.18
57500 20.89
58000 20.24
58500 20.21
59000 20.71
59500 20.26
60000 20.98
60500 20.61
61000 19.96
61500 20.27
62000 19.78
62500 20.56
63000 20.16
63500 20.42
64000 19.65
64500 20.19
65000 19.77
65500 20.49
66000 20.34
66500 19.72
67000 19.95
67500 21.03
68000 20.21
68500 20.14
69000 19.86
69500 19.81
70000 20.08
70500 20.43
71000 20.21
71500 19.78
72000 20.81
72500 20.23
73000 19.75
73500 19.74
74000 20.52
74500 20.53
75000 20.43
75500 20.12
76000 19.97
76500 20.13
77000 19.66
77500 19.43
78000 19.73
78500 19.59
79000 19.35
79500 19.72
80000 19.59
80500 19.33
81000 19.22
81500 19.44
82000 19.92
82500 19.57
83000 19.6
83500 19.8
84000 19.79
84500 18.98
85000 19.8
85500 18.71
86000 20.23
86500 19.04
87000 19.12
87500 19.1
88000 18.91
88500 19.71
89000 19.44
89500 19.41
90000 19.32
90500 19.9
91000 19.95
91500 19.53
92000 19.38
92500 19.43
93000 18.61
93500 19.06
94000 19.06
};
\addlegendentry{English $\rightarrow$ Czech}

\addplot [very thick, dashed, color2]
table {%
39000 122.18
39500 23.81
40000 22.13
40500 22.01
41000 22.09
41500 22.58
42000 18.3
42500 18.3
43000 17.84
43500 17.84
44000 18.06
44500 17.89
45000 17.95
45500 17.74
46000 17.85
46500 17.73
47000 17.92
47500 17.68
48000 17.77
48500 17.72
49000 17.73
49500 17.57
50000 17.69
50500 17.79
51000 17.76
51500 17.69
52000 17.51
52500 17.68
53000 17.87
53500 17.18
54000 17.41
54500 17.66
55000 17.75
55500 17.48
56000 17.81
56500 18.01
57000 17.86
57500 17.37
58000 17.72
58500 17.4
59000 17.62
59500 17.47
60000 17.34
60500 17.54
61000 17.58
61500 17.59
62000 17.5
62500 17.65
63000 17.33
63500 17.49
64000 17.44
64500 17.13
65000 17.43
65500 17.22
66000 17.27
66500 17.35
67000 17.19
67500 17.41
68000 17.36
68500 17.23
69000 17.36
69500 17.37
70000 17.54
70500 17.2
71000 17.46
71500 17.25
72000 17.4
72500 17.27
73000 17.54
73500 17.36
74000 17.19
74500 17.47
75000 17.41
75500 17.11
76000 17.13
76500 17.12
77000 17.22
77500 17.3
78000 17.25
78500 16.98
79000 17.06
79500 17.08
80000 17.1
80500 17.07
81000 17.54
81500 17.22
82000 17.25
82500 17.09
83000 17.12
83500 17.13
84000 17.33
84500 17.24
85000 16.98
85500 17.25
86000 17.44
86500 17.41
87000 17.33
87500 17.14
88000 17.02
88500 17.52
89000 17.18
89500 17.04
90000 17.26
90500 17.19
91000 16.99
91500 17.29
92000 17.24
92500 17.05
93000 17.27
93500 17.21
94000 16.88
};
\addlegendentry{English $\rightarrow$ Czech (simplified) $\rightarrow$ Czech}

\addplot [very thick, dotted, color3]
table {%
39000 100
39500 26.36
40000 25.14
40500 24.69
41000 24.59
41500 25.49
42000 17.77
42500 16.99
43000 16.84
43500 16.67
44000 16.26
44500 16.33
45000 16.28
45500 16.22
46000 16.15
46500 16.3
47000 16.37
47500 16.34
48000 16.24
48500 16.12
49000 16.21
49500 16.16
50000 16.06
50500 16.16
51000 16.15
51500 16.34
52000 16.19
52500 16.03
53000 16.24
53500 16.27
54000 16.1
54500 16.03
55000 16.12
55500 16.07
56000 16.11
56500 16.21
57000 16.05
57500 15.96
58000 16.04
58500 16.27
59000 16.14
59500 16.08
60000 16.18
60500 16.28
61000 16.26
61500 16.26
62000 16.25
62500 16.21
63000 16.21
63500 16.3
64000 16.28
64500 15.99
65000 15.92
65500 16.08
66000 16.13
66500 16.13
67000 16.19
67500 16.09
68000 15.97
68500 16.24
69000 16.2
69500 16.26
70000 16.26
70500 16.44
71000 16.17
71500 16.14
72000 16.47
72500 16.28
73000 16.02
73500 16.44
74000 16.23
74500 16.17
75000 16.13
75500 16.23
76000 16.25
76500 16.41
77000 16.32
77500 16.17
78000 16.47
78500 16.08
79000 16.29
79500 16.22
80000 16.4
80500 16.04
81000 16.41
81500 16.29
82000 16.31
82500 16.28
83000 16.3
83500 16.39
84000 16.23
84500 16.19
85000 16.62
85500 16.3
86000 16.04
86500 16.29
87000 16.42
87500 16.42
88000 16.32
88500 16.27
89000 16.15
89500 16.28
90000 16.32
90500 16.2
91000 16.32
91500 16.38
92000 16.37
92500 16.49
93000 16.32
93500 16.33
94000 16.57
};
\addlegendentry{Czech (simplified) $\rightarrow$ Czech}

\addplot [thick, dotted, color3]
table {%
0 100
500 99.95
1000 96.9
1500 81.75
2000 70.98
2500 55.89
3000 49.94
3500 43.37
4000 40.46
4500 37.93
5000 35.59
5500 35.47
6000 33.87
6500 31.47
7000 30.8
7500 29.05
8000 28.86
8500 30.04
9000 28.38
9500 26.33
10000 25.47
10500 26.3
11000 25.44
11500 25.87
12000 27.11
12500 25.13
13000 24.7
13500 25.72
14000 25.29
14500 24.17
15000 24.59
15500 24.92
16000 24.21
16500 23.99
17000 24.06
17500 23.21
18000 24.4
18500 23.63
19000 22.94
19500 23.29
20000 22.94
20500 23.32
21000 22.73
21500 22.34
22000 23.27
22500 23.4
23000 21.75
23500 22.34
24000 21.81
24500 22.51
25000 22.08
25500 22.18
26000 22.38
26500 22.02
27000 21.86
27500 22.2
28000 21.28
28500 21.31
29000 20.85
29500 21.85
30000 21.16
30500 21.86
31000 21.18
31500 21.43
32000 20.83
32500 22.23
33000 21.3
33500 20.39
34000 21.53
34500 21.34
35000 21.2
35500 20.91
36000 20.89
36500 21.03
37000 21.23
37500 20.84
38000 20.67
38500 20.56
};


\addplot [dashed, color2]
table {%
0 103.4
500 46.66
1000 33.06
1500 29.25
2000 26.1
2500 24.99
3000 23.88
3500 22.86
4000 22.11
4500 21.43
5000 21.46
5500 20.98
6000 21
6500 20.58
7000 20.1
7500 19.91
8000 19.86
8500 19.66
9000 19.45
9500 19.3
10000 19.33
10500 19.17
11000 18.76
11500 18.86
12000 18.57
12500 18.59
13000 18.69
13500 18.36
14000 18.64
14500 18.63
15000 18.49
15500 18.53
16000 18.42
16500 18.27
17000 17.96
17500 18.12
18000 18.23
18500 18.17
19000 17.98
19500 18.03
20000 18.18
20500 17.77
21000 18.22
21500 17.83
22000 17.94
22500 18.09
23000 17.77
23500 17.94
24000 17.94
24500 17.79
25000 17.29
25500 17.42
26000 17.69
26500 17.76
27000 17.85
27500 17.7
28000 17.42
28500 17.75
29000 17.44
29500 17.63
30000 17.89
30500 17.66
31000 17.67
31500 17.58
32000 17.65
32500 17.63
33000 17.66
33500 17.47
34000 17.73
34500 17.82
35000 17.58
35500 17.17
36000 17.61
36500 17.98
37000 17.68
37500 17.33
38000 17.47
38500 17.4
39000 122.18
};

\addplot[mark=*,very thick, color3] coordinates {(38500,20.56)} node[pin=-160:{\scriptsize switch to full Czech}]{} ;
\addplot[mark=*,very thick, color2] coordinates {(38500,17.4)} node[pin=-160:{\scriptsize switch to full Czech}]{} ;
%\addplot [line width=0.5mm, color4] coordinates { (38500,16) (38500,22) };
%\addplot [line width=0.5mm, color4] coordinates { (41000,16) (41000,22) };
%\draw (axis cs:38500,16) circle [blue, radius=1];
%\filldraw (38500,16) circle (3pt);
\end{axis}

\end{tikzpicture}

